Star Formation in Massive Clusters via the Wilkinson Microwave Anisotropy Probe and the Spitzer Glimpse Survey

We use the WMAP maximum entropy method foreground emission map combined with previously determined distances to giant HII regions to measure the free-free flux at Earth and the free-free luminosity of the galaxy. We find a total flux f_\nu=54211 Jy and a flux from 88 sources of f_\nu=36043 Jy. The bulk of the sources are at least marginally resolved, with mean radii ~60 pc, electron density n_e ~ 9 cm^{-3}, and filling factor \phi_{HII}=0.005 (over the Galactic gas disk). The total dust-corrected ionizing photon luminosity is Q=3.2x10^{53} photons/s, in good agreement with previous estimates. We use GLIMPSE and MSX 8 micron images to show that the bulk of the free-free luminosity is associated with bubbles having radii r~5-100 pc, with a mean ~20 pc. These bubbles are leaky, so that ionizing photons from inside the bubble excite free-free emission beyond the bubble walls, producing WMAP sources that are larger than the 8 micron bubbles. We suggest that the WMAP sources are the counterparts of the extended low density HII regions described by Mezger (1978). Half the ionizing luminosity from the sources is emitted by the nine most luminous objects, while the seventeen most luminous emit half the total Galactic ionizing flux. These 17 sources have 4x10^{51} < Q <1.6x10^{52}, corresponding to 6x10^4M_\odot < M_*< 2x10^5M_\odot; half to two thirds of this will be in the central massive star cluster. We convert the measurement of Q to a Galactic star formation rate dM/dt=1.3M_\odot/yr, but point out that this is highly dependent on the exponent \Gamma~1.35 of the high mass end of the stellar initial mass function.

==> tab3.txt <==
%auto-ignore
Title: Star Formation in Massive Clusters via the Wilkinson Microwave Anisotropy
       Probe and the Spitzer Glimpse Survey
Authors: N. Murray & M. Rahman 
Table: 2
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units      Label    Explanations
--------------------------------------------------------------------------------
   1-  5 F5.1   deg        GLON     Galactic Longitude (degrees)
   7- 11 F5.1   deg        GLAT     Galactic Latitude (degrees)
  13- 16 F4.1   deg        MajAxis  Semi-major Axis (degrees)
  18- 20 F3.1   deg        MinAxis  Semi-minor Axis (degrees)
  22- 25 I4     Jy         FLUX     Integrated Free-Free Flux
  27- 30 F4.1   kpc        DIST     Distance to Source
  32- 34 A3     ---      r_DIST     ?Russeil (2003) Reference for Distance
  36- 43 A8     0.1uW/Hz   LUM      Free-Free Luminosity
  45- 76 A32    ---        ASREG    ?Associated Region
--------------------------------------------------------------------------------
Note (1):   References to distances are from Table 3 in Russeil, D. (2003), 
	    A&A, 397, 133
Note (2):   Negative numbers in Column 5 represent sources with distances
	    from sources other than Russeil (2003): 
            1) Draine, B.T. 1986, ApJ, 310, 408 
            2) Rodney, S.A., & Reipurth, B. 2008 in "Handbook of Star Forming 
               Regions, Vol. II, ed. B. Reipurth, 683 (arXiv:0808.3161v1) 
            3) Fich, M., & Blitz, L. 1984, ApJ, 279, 125 
            4) Hanson, M.M. 2003, ApJ, 597, 957 
            5) Foster, T., & Routledge, D. 2001, A&A, 367, 635 
            6) unknown source
            7) Jorgensen, J.K., et al. 2006, ApJ, 645, 1246 
            8) Ikeda, N., Kitamura, Y., & Sunada, K. 2009, ApJ, 691, 1560  
            9) unknown source
	    10) Combi, J.A., Testori, J.C., Romero, G.E., & Colomb, F.R. 1995,
                A&A, 296, 514 
	    11) Combi, J.A., Testori, J.C., Romero, G.E., & Colomb, F.R. 1995,
                A&A, 296, 514
 
--------------------------------------------------------------------------------
  6.4  23.1  2.5 2.1  247  0.1 -1  5.78E+21 Zeta Oph                                  
  6.7  -0.5  1.8 1.2   11 12.3 6   2.00E+24                                  
  6.7  -0.5  1.8 1.2    9 13.6 7   2.10E+24                                  
  6.7  -0.5  1.8 1.2    6 16.2 8   2.00E+24                                  
  6.7  -0.5  1.8 1.2  618  1.6 9   1.90E+24 M8                               
  6.7  -0.5  1.8 1.2    8 12.8 10  1.50E+24                                  
  6.7  -0.5  1.8 1.2  281  2.5 11  2.10E+24 W28                              
  6.7  -0.5  1.8 1.2  165  2.7 12  1.40E+24 M20                              
  6.7  -0.5  1.8 1.2   16 13.5 14  3.60E+24                                  
  6.7  -0.5  1.8 1.2   76  4.8 15  2.10E+24 W30                              
 10.4  -0.3  0.6 0.4  104  4.3 17  2.30E+24                                  
 10.4  -0.3  0.6 0.4   66 14.9 18  1.80E+25 W31                              
 10.4  -0.3  0.6 0.4   85  5.5 19  3.10E+24                                  
 10.4  -0.3  0.6 0.4   20 14.0 20  4.80E+24                                  
 14.7  -0.5  1.4 0.5   43  4.4 30  1.00E+24                                  
 14.7  -0.5  1.4 0.5  135  3.5 31  2.00E+24                                  
 14.7  -0.5  1.4 0.5 1007  1.6 32  3.10E+24 M17,W38                          
 17.0   0.7  0.5 0.5  291  2.0 35  1.40E+24 M16, W37                         
 18.5   1.9  0.7 0.7  377  2.0 37  1.80E+24                                  
 19.0  -0.2  0.8 0.7  120  3.7 36  2.00E+24                                  
 19.0  -0.2  0.8 0.7  150  3.4 38  2.10E+24 W39                              
 19.0  -0.2  0.8 0.7  127  3.3 39  1.70E+24                                  
 24.5   0.0  2.0 0.8  127  4.8 43  3.50E+24 W41                              
 24.5   0.0  2.0 0.8   44 10.6 44  6.00E+24 W41                              
 24.5   0.0  2.0 0.8  358  1.7 45  1.20E+24                                  
 24.5   0.0  2.0 0.8  137  5.0 46  4.10E+24                                  
 24.5   0.0  2.0 0.8  156  6.0 47  6.70E+24                                  
 24.5   0.0  2.0 0.8  162  2.2 48  9.40E+23 W42                              
 24.5   0.0  2.0 0.8   59 11.5 49  9.30E+24 W42                              
 24.5   0.0  2.0 0.8   13 16.5 50  4.10E+24                                  
 24.5   0.0  2.0 0.8   82  6.5 51  4.10E+24                                  
 24.5   0.0  2.0 0.8   29 12.9 52  5.70E+24                                  
 24.5   0.0  2.0 0.8   88  2.3 53  5.60E+23                                  
 24.5   0.0  2.0 0.8   65  6.1 54  2.90E+24                                  
 24.5   0.0  2.0 0.8   55  5.4 55  1.90E+24                                  
 24.5   0.0  2.0 0.8    2 10.8 56  2.10E+23                                  
 28.8   3.4  1.1 0.6   39  7.6 -2  2.70E+24 W40
 30.5   0.0  2.3 0.9  257  4.9 58  7.37E+24                                  
 30.5   0.0  2.3 0.9  332  6.0 59  1.43E+25                                  
 30.5   0.0  2.3 0.9  287  3.3 60  3.74E+24                                  
 30.5   0.0  2.3 0.9   58 13.2 61  1.20E+25                                  
 30.5   0.0  2.3 0.9  511  6.2 62  2.35E+25 W43                              
 30.5   0.0  2.3 0.9   61 11.4 64  9.53E+24                                  
 30.5   0.0  2.3 0.9   79 12.6 65  1.50E+25                                  
 34.7  -0.2  0.9 0.6  285 10.5 70  3.76E+25                                  
 37.6   0.0  0.8 0.7  130  9.7 76  1.50E+25 W47                              
 37.6   0.0  0.8 0.7  114  6.7 77  6.10E+24                                  
 43.0   0.1  1.1 0.9   99  4.6 84  2.50E+24                                  
 43.0   0.1  1.1 0.9   48 11.8 85  8.10E+24 W49                              
 43.0   0.1  1.1 0.9   84  3.9 86  1.50E+24                                  
 49.3  -0.3  1.0 0.6   51 10.2 90  6.30E+24                                  
 49.3  -0.3  1.0 0.6  307  5.5 91  1.10E+25 W51                              
 49.3  -0.3  1.0 0.6  100  5.4 92  3.50E+24                                  
 53.5   0.0  0.9 0.5  101  6.0 98  4.40E+24                                  
 60.7  -0.1  1.2 0.7   45  2.3 102 2.80E+23 NGC6823, W55                     
 60.7  -0.1  1.2 0.7   46  2.2 103 2.70E+23                                  
 63.1   0.1  0.4 0.2    8  8.9 104 7.20E+23                                  
 64.3   1.6  0.7 0.5   16  4.5 -3  3.80E+23 LBN 064.04+1.79 (S92)
 70.4   1.6  1.6 0.7   36 12.2 110 6.30E+24 W58                              
 70.4   1.6  1.6 0.7  108  7.0 112 6.30E+24                                  
 72.0   2.2  1.2 0.6  124  2.8 114 1.20E+24                                  
 76.0   0.0  0.8 0.6  175  1.7 -4  6.04E+23 Cygnus            
 78.6   1.1  1.8 1.6 2671  1.7 -4  9.24E+24 Cygnus                           
 81.1   0.5  1.2 0.9 1187  1.7 -4  4.11E+24 Cygnus                           
 84.8  -0.6  1.8 1.1    9  6.0 123 3.90E+23                                  
 84.8  -0.6  1.8 1.1  721  1.0 124 8.60E+23 IC5067, W80                      
 84.8   3.8  1.0 0.7  117  3.2 122 1.40E+24                                  
 87.7  -4.1  0.8 0.6   41  0.9 128 4.00E+22                                  
 91.1   1.8  0.9 0.5   37  6.3 130 1.70E+24                                  
 93.0   2.6  0.9 0.8   86  3.6 -5  1.30E+24 CTB 108
 94.7  -1.6  1.0 0.9   32  0.9 132 3.10E+22 IC5146                           
 99.4   3.5  1.1 1.0  182  0.9 138 1.80E+23 IC1396                           
102.9  -0.7  0.7 0.6   49  3.1 141 5.70E+23                                  
104.4   2.1  1.0 1.0   72  1.2 142 1.20E+23                                  
107.0  -0.9  1.1 0.7   42  3.7 145 6.90E+23                                  
107.6   5.4  1.7 1.1  134  0.9 148 1.30E+23                                  
110.0   2.3  1.0 0.7  101  0.7 153 2.00E+24                                  
111.4   0.0  1.9 1.0   74  4.1 155 9.10E+23                                  
111.4   0.0  1.9 1.0  137  3.2 157 8.00E+22                                  
118.2   5.1  1.4 0.7  210  0.7 164 1.20E+23                                  
123.1  -6.2  0.6 0.4   13  2.9 170 1.30E+23 NGC281                           
130.7   3.1  0.6 0.4   12  2.3 -6  7.80E+22 Unknown
134.3   1.0  1.3 0.9  327  2.3 175 2.10E+24 W3                               
137.3   1.1  1.4 0.9  138  2.3 179 8.70E+23 W5                               
150.9  -0.9  1.4 0.8   38  0.6 190 1.60E+22                                  
150.9  -0.9  1.4 0.8   25  2.7 192 2.10E+23                                  
150.9  -0.9  1.4 0.8    4 10.1 194 4.50E+23                                  
159.8 -18.5  2.3 1.9   81  0.5 -7  2.40E+22 NGC1333
160.6 -12.3  2.2 1.5  130  0.5 207 3.90E+22 NGC1499                          
172.8  -1.6  2.6 1.2  155  4.3 214 3.40E+24 W8                               
173.5   2.8  0.8 0.6   22  1.6 213 6.90E+22                                  
184.5  -5.8  0.5 0.4  229  2.0 219 1.10E+24                                  
189.3   3.5  1.3 0.8   66  1.8 222 2.60E+23                                  
189.9   0.5  0.6 0.6   25  2.2 224 1.50E+23 NGC 2174                         
195.1 -11.9 10.0 4.1  572  0.5 230 1.70E+23                                  
203.4   1.8  3.2 1.3  217  0.8 237 1.70E+23 NGC2264                          
206.5  -2.0  1.1 0.6  186  1.9 238 8.00E+23 NGC2237, W16                     
206.8 -16.6  1.2 1.0  155  1.0 -8  2.00E+23 Orion B/Flame Nebula
209.0 -19.4  1.4 1.0  420  0.4 239 8.00E+22 NGC2024, IC434, NCG1972, NGC1976 
211.9  -0.9  1.3 1.1   46  6.6 242 2.40E+24                                  
224.5  -1.2  2.0 1.6  108  1.0 252 1.30E+23 IC2177                           
238.4  -5.1  2.2 1.3   82  1.4 262 1.90E+23                                  
243.7   0.4  1.0 0.8   26  4.0 264 5.00E+23 NGC2467                          
253.9  -0.2  1.0 0.6   31  3.0 273 3.30E+23                                  
263.5   0.6  1.5 1.1  232  3.1 287 2.70E+24                                  
265.1  -5.8  2.5 1.7  241  1.8 284 9.40E+23                                  
266.2  -9.8  3.1 1.8  381  2.0 -9  1.70E+24 Unknown
268.4  -1.3  1.7 1.0  404  1.6 291 1.20E+24                                  
268.4  -1.3  1.7 1.0  171  1.3 294 3.50E+23                                  
271.2  -0.9  1.4 1.0  102  9.7 304 1.10E+25                                  
274.0  -1.1  0.7 0.6   35  2.7 307 3.10E+23                                  
283.9  -0.6  1.4 0.8   72  4.2 317 1.50E+24                                  
283.9  -0.6  1.4 0.8   58  5.5 318 2.10E+24                                  
283.9  -0.6  1.4 0.8   83  4.8 319 2.30E+24                                  
283.9  -0.6  1.4 0.8  346  3.3 320 4.50E+24 NGC3199                          
283.9  -0.6  1.4 0.8  149  5.5 321 5.40E+24                                  
283.9  -0.6  1.4 0.8   62  5.9 322 2.60E+24                                  
283.9  -0.6  1.4 0.8   78  4.7 323 2.10E+24                                  
287.9  -0.7  1.3 1.0 1545  2.6 328 1.20E+25 Eta Car Nebula                   
291.2  -0.7  1.0 0.7  456  2.7 338 4.00E+24                                  
291.2  -0.7  1.0 0.7   65  7.2 339 4.00E+24                                  
291.2  -0.7  1.0 0.7  137  7.9 341 1.00E+25 NGC3603                          
291.2  -0.7  1.0 0.7   30  8.9 342 2.80E+24                                  
294.7  -1.4  1.0 0.7  262  2.5 347 2.00E+24                                  
294.7  -1.4  1.0 0.7   32  9.6 352 3.50E+24                                  
298.4  -0.4  0.9 0.7  234 10.4 355 3.00E+25                                  
298.4  -0.4  0.9 0.7   79  9.4 356 8.30E+24                                  
305.5   0.1  2.0 1.1  439  3.5 363 6.40E+24                                  
305.5   0.1  2.0 1.1  218  2.3 365 1.40E+24                                  
305.5   0.1  2.0 1.1  289  1.5 366 7.80E+23                                  
311.6   0.1  1.7 0.9  219  2.9 371 2.20E+24                                  
311.6   0.1  1.7 0.9  379  4.1 372 7.60E+24                                  
311.6   0.1  1.7 0.9  105  5.6 373 4.00E+24                                  
311.6   0.1  1.7 0.9   63  7.7 374 4.50E+24                                  
317.3  -0.1  1.1 0.9  460  3.6 380 7.10E+24                                  
320.2  -0.4  1.4 1.1   68  4.7 385 1.80E+24                                  
320.2  -0.4  1.4 1.1   28 12.6 386 5.40E+24                                  
320.2  -0.4  1.4 1.1  158  1.9 387 6.80E+23                                  
320.2  -0.4  1.4 1.1  211  3.3 388 2.80E+24                                  
327.5  -0.2  1.6 0.8  306  3.8 397 5.30E+24                                  
327.5  -0.2  1.6 0.8  210  3.0 399 2.30E+24                                  
327.5  -0.2  1.6 0.8   84  4.6 402 2.10E+24                                  
327.5  -0.2  1.6 0.8   59  6.3 403 2.80E+24                                  
327.5  -0.2  1.6 0.8   19 11.4 404 2.90E+24                                  
327.5  -0.2  1.6 0.8   89  3.3 408 1.20E+24                                  
327.5  -0.2  1.6 0.8   51  6.1 409 2.30E+24                                  
327.5  -0.2  1.6 0.8  144  3.1 411 1.70E+24                                  
327.5  -0.2  1.6 0.8   15 11.3 413 2.30E+24                                  
332.9  -0.3  1.6 0.9 1431  3.8 421 2.50E+25                                  
332.9  -0.3  1.6 0.9  356  5.4 423 1.20E+25                                  
337.3  -0.1  2.6 1.2  190  4.9 428 5.50E+24                                  
337.3  -0.1  2.6 1.2  263  5.3 429 8.80E+24                                  
337.3  -0.1  2.6 1.2   77 11.3 431 1.20E+25                                  
337.3  -0.1  2.6 1.2  143 10.9 432 2.00E+25                                  
337.3  -0.1  2.6 1.2   86  6.0 433 3.70E+24                                  
337.3  -0.1  2.6 1.2  379  3.1 434 4.40E+24                                  
337.3  -0.1  2.6 1.2  122 12.0 436 2.10E+25                                  
337.3  -0.1  2.6 1.2   28 15.7 437 8.10E+24                                  
337.3  -0.1  2.6 1.2  100 13.1 438 2.10E+25                                  
337.3  -0.1  2.6 1.2  187  5.2 439 6.00E+24                                  
337.3  -0.1  2.6 1.2  417  2.7 440 3.60E+24                                  
337.3  -0.1  2.6 1.2   75  6.7 441 4.00E+24                                  
337.3  -0.1  2.6 1.2  172  4.8 442 4.70E+24                                  
341.1  -0.1  1.7 0.6  211  3.7 446 3.40E+24                                  
341.1  -0.1  1.7 0.6  267  3.4 449 3.70E+24                                  
341.1  -0.1  1.7 0.6   20 15.3 450 5.60E+24                                  
341.1  -0.1  1.7 0.6   93  5.0 451 2.80E+24                                  
341.1  -0.1  1.7 0.6  103  6.7 452 5.60E+24                                  
341.1  -0.1  1.7 0.6   23 14.8 453 5.90E+24                                  
345.1   1.3  0.5 0.4  209  1.9 459 9.00E+23                                  
345.6  -0.4  0.8 0.4  221  2.6 458 1.80E+24                                  
345.6  -0.4  0.8 0.4   17 15.2 460 4.70E+24                                  
348.8  -0.5  1.5 0.9   76  3.5 463 1.10E+24                                  
348.8  -0.5  1.5 0.9  420  1.3 464 8.50E+23                                  
348.8  -0.5  1.5 0.9  297  2.9 465 3.00E+24                                  
348.8  -0.5  1.5 0.9   63  5.7 466 2.40E+24                                  
351.2  12.6  1.4 1.3  115  4.7 -10 3.00E+24 RCW129
351.3   0.7  0.6 0.6  481  1.9 471 2.10E+24 NGC6334                          
352.0  17.4  1.0 0.7   43  4.7 -11 1.10E+24 Sharpless6
353.1   0.6  2.1 0.8   24 18.8 475 1.00E+25                                  
353.1   0.6  2.1 0.8 1224  2.0 477 5.90E+24 NGC6357                          
355.4   0.0  0.8 0.5  287  1.2 480 4.90E+23                                  
359.9  -0.1  1.2 0.5 1105  8.0 1   8.50E+25                                  

